Morphology, sizes, and scatter in a large sample of distant quiescent galaxies

After quenching galaxies keep growing in size across time, as established in the literature up to cosmic noon. In this work, we assemble one of the largest and most comprehensive multi-wavelength photometric sample of massive quenched galaxies at z>3, counting 137 quiescent candidates within 825 sq. arcmin and redshift 3<z<7 across the well-studied extragalactic JWST fields. We model their surface brightness distribution across 5 bands mapping their UV-to-NIR rest-frame wavelength with Sersic profiles, and derive their sizes, concentrations, and ellipticities. The size-mass relation is consistent with previous studies. Size decreases with increasing redshift, in agreement with previous studies and extending them up to z_spec=4.9. The intrinsic scatter of the mass-size relation has no relevant dependence on the redshift and the filter used. Our multi-wavelength modeling reveals that size decreases with increasing observed wavelength, and the wavelength gradient decreases with increasing stellar mass. This result proves that in the NIR-bands massive elliptical galaxies appear more compact. The Sersic index does not show significant dependence on wavelength, independently of the stellar mass. Following a forward/backward Bayesian fit analysis to assess the significance of several parameters in predicting the size of our sample, we do not identify any significant secondary dependence of the size on axis ratio q, Sersic index n, UVJ-colors, and environment. The combination of stellar mass and redshift is sufficient to predict the size of quiescent galaxies at z>3, albeit with a large scatter. This suggests that the commonly used parameters of a Sersic distribution cannot explain the large intrinsic scatter around the stellar mass-size relation, suggesting that other physical quantities need to be taken into account to break the degeneracy between evolution paths across the galaxy population.

==> extra_text.txt <==
% (Table \ref{area_cov}).
% \begin{table}[h]
% \centering
% \begin{tabular}{lcc} 
%  \toprule
%   Field  & A(arcmin$^2$)\\
%   \midrule
%  CEERS & 109.5 \\ 
%  PRIMER-UDS & 276.7 \\ 
%  PRIMER-COSMOS & 270.1 \\ 
%  GOOD-S & 70.5 \\
%  GOOD-N & 120.9\\[1ex] 
%  \bottomrule
% \end{tabular}
% \caption{Area coverages across different fields.}
% \label{area_cov}
% \end{table}
%
% The advantage of using a large observing area is to reduce the effect of cosmic variance impacting on the results, allowing to have a larger number of sources that can be detected and the possibility to trace an estimate of the number density after the chosen selection method. Most importantly, the larger the number of sources the better the statistics.
% %_____________________________________________________________
% %                      Another onecolumn float (place early!)
% %-------------------------------------------------------------
% \begin{figure*}[h!]
%    \resizebox{\hsize}{!}
%             {\includegraphics {figure.eps}}
%             %{\includegraphics[bb=10 20 100 100,clip]{figure.eps}}
%       \caption{Another onecolumn figure*}
%          \label{wide}
% \end{figure*}
% \twocolumn
% \clearpage
% % %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% In order to retrieve the flux values in the three band U, V, and J, the mass and the photometric redshift we use the template fitting code \texttt{eazy} \citep{brammer2008}. In order to avoid the so called Malmquist bias \citep{LandySzalay1992} we will set two mass cuts: the first cut to define a mass-complete sample, the second one to safely select galaxies in a mass-complete sample avoiding faint, low-mass sources that could lead to a problematic fitting procedure.
% \subsection{Region definition}
% \label{region_definition}
% There are different methods to select quiescent galaxies (QG) and UVJ selection, along with its variants, for selecting QGs is one of the most widely applied. 
% Since the PRIMER fields overlap between north-to-south and east-to-west, we take the overlapping areas only on one of the two and leave the other one disjoint, so as to avoid to count twice the same sources.\\
%
% We applied a cut at the $90$th-percentile on the mass distribution.
% A cut on the mass value is applied and, more precisely, masses above the $10\mathrm{th}$ percentile in each redshift bin are selected. This is needed to achieve completeness and avoid Malmquist bias.
% The completeness mass-limit resulted $M_\mathrm{lim} \approx 10^7\:M_\odot$ for all fields, therefore completeness is not affected by applying a cut of minimum mass at $10^9\:M_\odot$ to neglect faint, low-mass galaxies with the potential issues that such sources could bring to the morphological fitting. The only remaining uncertainties should be retained in standard uncertainties inherited by the instrumentation, cosmic variance and Poisson counting error. 
%
%
% for selecting standard \textit{quiescent}(QG), quiescent within $1\sigma$ on $U-V$ axis($\mathrm{QG}_{\sigma}$), \textit{transitioning quiescent}(TQG) and transitioning quiescent within $1\sigma$ on $U-V$ axis($\mathrm{TQG}_{\sigma}$) is set. To this sample of galaxies, one more sample of galaxies is added. For the latter, one further constraint in another run of the code is imposed: all galaxies which are {\it both} $1\sigma$ selected along the $U-V$ and $V-J$ are classified as either $\mathrm{TQG}_{\sigma}$ or $\mathrm{QG}_{\sigma}$.
% % The total sample of UVJ selected galaxies is presented in Fig. \ref{fig:totalUVJ}.
% It is seen that the difference in the sample size is $\sim 1\%$, larger in the former sample. These selection methods appear empirically similar in case of quiescent galaxies, since the error bars along the $U - V$ axis are usually much smaller than those on the $V-J$ axis. This latter statement can be verified by looking at Fig. \ref{fig:goodSelUVJ}, where it is evident that all the selected final objects show {\it both} errorbars inside the selection region. Both samples of galaxies are jointed and will be treated as a single sample from now on.%




% The maximum range in the sample was $ 9.078 \leq \log(M/M_\odot)\leq 11.771$ and $N = 5822$ the remaining number of galaxies after UVJ-selection and mass cut. In this sample $\approx 80\%$(4651) of the galaxies had signal-to-noise (SN) ratio lower than 150. 
%%
% , $\sim50\%$ of which has $M_\star< 10^{9.5}M_\odot$.
% 12 out of 16 of \citet{...} sources are found within a separation error of $0.2\:\si{arcsec}$. 
% Visual inspection of the SEDs is performed and 109 galaxies are successful quiescent candidates, having removed $\approx 98\%$ of the galaxies. The removed galaxies did not either show a Balmer break or were very blue.
%
%
% For each object in our selection the corresponding SED from the \texttt{\_phot\_apcorr.fits} file associated to the source is extracted with \texttt{eazy-py}. The selection of SEDs is then carried out by eye source by source, looking directly at them and deciding upon inspection whether
% \begin{itemize}
%     \item the observed photometry points are sampling a large enough interval across the waveband,
%     \item the variance of the fit by \texttt{eazy-py} is sufficiently small in the redder part of the waveband,
%     \item the redshift is well constrained.
% \end{itemize}
% By {\it well constrained} one means that there should be {\it only one peak} in the probability distribution $p(z)$ given by \texttt{eazy-py}, so to reduce the uncertainty on the positioning of the targeted source. Preferably, this peak should be sharp and nicely centered around a particular value of redshift. On the other hand, in order not to miss some potentially interesting source at high redshift, namely $z \sim 6-7$, we allow for some loose $p(z)$ that might anyway allow for a good fit. 
% \tcb{[FV:]}
% Selection with $S/N > 150$ is applied, with $\approx 4.6\%$ of the sample removed, i.e. $104$ galaxies left.
%$S/N$ is computed as 
% \begin{equation}
%     \frac{S}{N} = \frac{\mathrm{flux\_aper\_1}}{\mathrm{flux\_err\_aper\_1}}
% \end{equation}
% The sources considered in the sample without S/N threshold are well detected, in general.
% This threshold was used to avoid possible catastrophic ill-detection in any band and any fitting result ended up in unusual large sizes or uncertainties.
% The number of objects would be $108$ if the mass-cut was set at $\log(M_\star/M_\odot) > 9.5$ and no SN threshold applied, signaling that only one galaxy is left with mass lower than $\log(M_\star/M_\odot) = 9.5$.
% This cut, despite not being critical, is used to avoid any fitting result ended up in unusual large sizes or uncertainties, due to catastrophic ill-detection in any band.



% By making use of the data from NIRSpec for the retrieval of the spectroscopically determined redshift, it is found that source \#32 is at $z < 3$. This catastrophic outlier is of no consequence for the proceeding, since our fitting procedure will require $M > 10^{10.3}M_\odot$.
%
% Among the blue squares in Fig. \ref{fig:goodSelUVJ} there appear many points much far away from the main box. This is due to the selection method relying on the condition for which $x_i \pm \sigma$, $i = 1, 2$ needs to fall within the selection region. Such a condition allows faint or ill-detected sources with large errorbars 
% % (see Fig. \ref{fig:totalUVJ})
% of appearing among the quiescent candidates. These sources are contaminants and will then be discarded upon inspection of their SEDs. The selected galaxies can be seen in Fig. \ref{fig:goodSelUVJ} as red-colored circles. These will undergo a morphological study, making it the largest sample to date being studied in this way and permitting an improved statistics.
% The number density within the field areas mentioned in Tab. \ref{area_cov} is computed, resulting in the values in Tab. \ref{tab:density}.
% \begin{table}[h]
% \centering
% \begin{tabular}{c|cc}
% \toprule
% $z$ & $\phi (10^{-5} \times \si{Mpc^{-3}})$ & $N$\\
% \midrule
% $3-3.5$ & $4.111^{0.685}_{-1.987}$ & 60 \\[0.5ex]
% $3.5 - 4.0$ & $2.434^{0.644}_{-2.219}$ & 34\\[0.5ex]
% $4.0 - 5.0$ & $0.425^{0.116}_{-0.232}$ & 11 \\[0.5ex]
% $5.0 - 7$ & $0.091^{0.046}_{-0.023}$ & 4 \\ [0.5ex]
% \bottomrule
% \end{tabular}
% \caption{Redshift bin, number density and number of sources in our selection.}
% \label{tab:density}
% \end{table}
% The {\it total} number density is computed in the interval $z \in [3, 7]$ by using the following set of equations \cite[e.g., ][]{baker2025a}
% \begin{align}
%     V_c(z) &= \frac{\Omega}{3}D_M(z)^3\\
%     \Omega &= 8.573\times10^{-9}\pi^2\frac{\mathrm{FoV}}{\si{arcmin^2}}
%     % D_M(z) &= c\int_0^z\frac{dx}{H(x)}\\
%     % n &= \frac{dn(M)}{dM} = \frac{N}{V_c(z=  z_2) - V_c(z=z_1)}
% \end{align}
% where FoV is the Field Of View in $\mathrm{arcmin}^2$.
% \subsubsection{Comparison with recent literature}
% \begin{figure}
%     \centering
%     \includegraphics[width=1\linewidth]{Pictures/number_density.pdf}
%     \caption{Comparison of number density with \citet{baker2025b}. The results are quite consistent, yet there is to consider the larger number of galaxies found in their work, selected by using an extended UVJ selection. The table corresponding to this is plot is Table \ref{tab:density}}
%     \label{fig:number_density}
% \end{figure}




% The selection method plays a major role in this result and, to a lower extent, the catalogs version. 
% When the cut was set at $\log(M/M_\odot) > 9.5$, although they use a different selection method, our sample was in good accordance with .
% We have a number density of $\sim 5.9178\cdot10^{-4}\:\si{Mpc^{-3}}$\footnote{There is no abuse of notation here by using $\sim$, since slightly different values for redshift bin, uncertainties, extent observed area and selection rules may affect the numbers in a non-negligible way across the literature.} for the {\it whole} UVJ selected sample (Fig. \ref{fig:totalUVJ}). 
% Indeed, we had a total number density of $n = 1.32^{0.09}_{-0.14}\cdot10^{-5}\:\si{Mpc^{-3}}$
% \footnote{The total number density from the number density per redshift bin is computed as 
% \begin{equation}
%     n_\mathrm{tot} = \sum_\mathrm{k \in bins}n_k\frac{V_{c, k}}{V_c}
% \end{equation}
% where $V_{c, k}$ is the comoving volume in the redshift bin and $V_c$ is the total comoving volume. We have assumed that the total observed area in arcmin$^2$ is roughly the same across the bins.}
% . By looking at Fig. \ref{fig:goodSelUVJ}
% one can see that our final sample, before SN cut, demonstrates a large presence of quiescent candidates in the standard UVJ region. In Tab. \ref{tab:density} one can see the values for each redshift bin.\\


% \begin{figure}
%     \centering
%     \includegraphics[width=1\linewidth]{Pictures/ItoLi_UVJsel.pdf}
%     \caption{Comparison between our sample and those of \citet{Ito2025}. One source is lost by a very small shift with respect to our selection rule, while the one to its side has only the error-bar on the $V-J$ axis crossing the UVJ region of interest (see Sec. \ref{region_definition}). The source showing up in the upper right corner is, instead, selected via the parameter $D_n4000$, accounting for the intensity of the Balmer break line.}
%     \label{fig:Itocomparison}
% \end{figure}



% It is known that QGs are redder than SFGs, thus we will focus on two filters: F444W and F200W in order to take advantage of two relatively distant bands. A multi-band study will also be performed in order to unveil the existence of possible gradients across filters.





% The size computation is the core of the morphological analysis, but it comes with some peculiarities. Insights from previous works \citep{Ito_2024, vanderwel} suggest the existence of a gradient in the distribution of galaxy sizes as a function of wavelength. In this section we will probe the occurrence of such a gradient in our filters. Afterwards, to simplify our comparative analysis, we will focus on two filters: F200W and F444W. This will allow us to perform a more detailed analysis of the morphological fit by stressing differences between two far-centered filters. 



% \subsection{Relations across filters}
% % It is widely known that the distribution of stars in a galaxy is not uniform, so that different types of stars populate a galaxy in time and space. Young stars are massive and very bright, with a bluer light than older stars. These are usually short-lived and form out of cold-gas overdensities (gravitational collapse followed by nuclear fusion) at the outskirts of a galaxy. Old stars are redder, fainter and concentrated towards the center of a galaxy. Metal-rich regions of a galaxy are often associated to the presence of an old stellar population, due also to a high rate of supernovae(SNe) explosions events that occurred in that region and around it.\\ 
% % It can be assumed the existence of a relation as follows \citep{vanderwel, Kawinwanichakij_2021, Suess_2022, Ito_2024}:
% % \begin{align}
% % \label{wl_to_size_rel}
% %     \log\left[{R_\mathrm{e}(\lambda_\mathrm{rest})}\right] = \gamma \log\left(\frac{\lambda_\mathrm{rest}}{0.5 \si{\mu m}}\right) + \log R_{\mathrm{e}, 0.5\si{\mu m}}
% % \end{align}
% % A matching between the list of sources in each filter is performed to compute the pendency $\gamma$ in the $R_{e, 0.5\:\si{\mu m}}-\lambda$ space\footnote{At least two filters are required to uniquely define a straight line. The statistic would anyway be better having a full stack of filters across different wavebands.}. A similar approach to Eq. \ref{wl_to_size_rel} is to assume that there exists a polynomial as follows:
% % \begin{align}
% %     \theta(\lambda) = \sum_{n = 0}^qa_n\lambda^n
% % \end{align}
% % where $\theta(\lambda)$ is a parameter involved in the Sérsic model and $q$ is the order of the polynomial.
% Since in some filters the detection of a source is missed, either for a failed fit in \texttt{pysersic} or no correspondence in the catalog versions, only sources common to the different filters are taken into account.
% % Some other sources are either not present in the observed field because of the catalog's version or they are not present in at least one of the filters. 
% In these cases, one neglects those
% \begin{itemize}
%     \item who are not shared between the filters because not present in F200W\footnote{If source X is present in F444W but not in F200W, we neglect this sources. A multi-band fit would not be consistent with other objects that are instead present all over the filters.}, 
%     \item have a correspondent on another more recent version of the field but not in an older one \footnote{Selection is carried out with respect to the most recent version in the DJA catalog, but the PSFs are made for older versions.}.
% \end{itemize}
% In the latter case, it is avoided using a version different from the one used to compute the PSFs. Each PSF is computed for a specific version of the field \citep[see][]{genin2025}.\\
% % The total amount of \textbf{neglected} sources in F200W is 8. In F444W it is 6.
% F200W has 2 sources less than F444W. The total number of galaxies left is $102$. It will be investigated whether a negative gradient, as it usually found to be, is present in the relation $R_e(\lambda)$.



% The plots of the results talked upon can be seen at the github page \citep{...}. \texttt{pysersic} \citep{pysersic2023} uses a Sérsic profile.
% The morphology ca be studied by studying the light distribution in the galaxy, and this is what \citep{sersic} method is based on: it is assumed that the spatial distribution of light is described by a certain shape $f(x, y; \mathbf{\theta})$ where $x, y$ are coordinates in the plane of the sky and $\mathbf{\theta}$ is a vector of parameters.
% Our main focus is the result obtained by fitting the galaxies in our sample with a single Sérsic profile\footnote{\url{https://pysersic.readthedocs.io/en/latest/example-fit.html}}. Notwithstanding, other works \citep{kawinwanichakij2025} point out the occurrence of potential discrepancies in the quality and results of the fitting when the bulge and the disk component are considered as independent contributors to the surface brightness of a quiescent galaxy. Given this fact, the quality of the fitting with single Sérsic profile was compared to the fitting with bulge-to-disk decomposition (see Sec. \ref{bulgedisk}).



% \subsubsection{Single band-single Sérsic profile}
% The fitting with single Sérsic profile holds under the assumption that $B/T \approx 1$, to wit the surface brightness is bulge-dominated. By relying on existing literature and thereby comparing our results, re-fitting was performed for sources resulting with sizes exceeding $1\sigma_{\log R_e}$ from the median, up till obtaining a combination of acceptable residuals and size estimates. Upon this occasion, we also resorted to using the manual prior, although it was not possible for some sources either with auto prior or manual prior to obtain an estimate of the sizes compliant to the $1\sigma_{\log R_e}$ tolerance. We removed 4 sources because of bad residuals or with probable merger event or closed unresolved pair, leaving 100 sources. By removing these sources, results were still consistent, within $1\sigma$, to the case in which they were kept in the sample. 8 sources did not match between the catalog's versions\footnote{We used the PSF from \citet{genin2025}, but the selection of the sources was carried out on more recent versions of the same catalogs.} or had invalid local parameters. The final sample contained $92$ sources.
% \begin{align}
%     f(r;k_n, n, R_e) &= \Sigma_e\exp\left\{-k_n\left[\left(\frac{r}{R_e}\right)^{1/n}-1\right]\right\}\\
%     x^2+y^2 &= r^2
% \end{align}
% Among the parameters of the Sérsic profile we find the Sérsic index $n$, $k = k(n) = 2n -\frac{1}{3} + \frac{4}{405n} + \frac{46}{25515n^2} + O(n^{-3})$, a normalization factor $\Sigma_e = f(R_e; k_n, n, R_e)$, the half-light radius $R_e$ \citep{ciotti+bertin}.\\ More details can be found, also on the 2D distribution, in \citet{peng1} and \citet{peng2}.\\ The important parameters are $n$ and $R_e$ for most purposes: the former is an indication of the galaxy type at hand, while the latter is an estimate of the galaxy size. In general $\mathbf{\theta} = \mathbf{\theta}(\lambda)$, and one can distinguish the galaxy type as pure Early-type (ET, $n = 4$), Late-type (LT, $n = 1$) and Gaussian ($n = 0.5$).

% \subsection{Cutout images}
% Cutouts of $3''\times3''$ are used. Since in the same cutout there may appear some other sources that are not of interest, in this work \texttt{SExtractor} \citep{SExtractor} is used. It is used to mask out those sources that are considered contaminants within the cutout area, but it is not always successful. In those cases, if the residuals of the central source are considered satisfying, no further procedure is required. On the other hand, bad residuals will be followed by refitting. In this work, most sources among those that were not masked did not cause considerable harm to the final result. Whenever it happened to be of harm, the situation could be addressed to a merger/close pair, but could not be corrected. See Fig. \ref{fig:resid_example} for some examples.
% \subsubsection{Single band fit}\label{single_band}
% % With automatic prior estimation, we run \texttt{pysersic} by following the single band, single source with single Sérsic profile\footnote{\url{https://pysersic.readthedocs.io/en/latest/example-fit.html}}, under the assumption that there should not be any important bulge-to-disk ratio, to wit $B/T \approx 1$ in our sources. 
% The main caveat to point out is the stochasticity of the auto-prior combined to an ambiguous source detection. In the \textbf{first step}, only F200W and F444W are taken into account. Some sources who were either not present in different versions of the catalogs, not present in F200W or not having a good fit, raised a flag like: {\it invalid loc parameters}. These sources could change between one run and the other if the source itself is ill-detected.\\ An example is presented by source \#24: this source is present in Table \ref{tab:catalog} but could not in a table considering the \textbf{second step}, where we fitted all bands (see following) altogether. Although this second step is still considered independent bands - i.e. no multi-band fit, the auto-prior likely did not address a suitable set of prior parameters. For some sources, the residuals of which proved unreliable, re-fitting was performed. For sources the sizes of which were beyond any reasonable explanation, relying on existing literature to give an estimate of expected sizes, re-fitting was performed up till obtaining a combination of acceptable residuals-size estimate with manual prior, even though it was not possible for some sources either with auto-prior or manually set prior. In the case re-fitting did not yield any satisfying result, we neglected any further consideration regarding the objects at hand and rejected them from the sample in going forward. \\ \newline
% Since some sources present bad residuals and/or mergers, they are removed from the following single-band arguments. In particular, the following $5$ sources, $4$ of which are removed(R.A., DEC):
% \begin{itemize}
%     \item probable merger: \\
%     $(53.08757262653163, -27.84038195305478)$
%     \item merger (not removed): \\
%     $(214.767252073373, 52.8176986325853)$
%     \item bad residuals:\\ $(189.07979303642605, 62.24488207870947)$
%     \item bad residuals:\\ $(53.08258008612713, -27.866806464062588)$
%     \item merger/close pair:\\ $(150.0614567697767, 2.378713152915772)$
% \end{itemize}
% The source that has not been removed has been taken as of having an upper limit in size estimate. It only shows a tidal tale that is not fitted, thus an attempt is made.
% \subsubsection{Difficulties in fitting process}\label{difficulties}
% First thing to consider is that by dealing with sources at a relatively high redshift and on average small sizes, the consequent faintness might lead to observe sources associated to a low photon counting. Furthermore, it is to be noticed that our data come from photometric observations and therefore often subject to a low level of constraint, and it is such any conclusion relying on them. Secondly, \texttt{pysersic}'s auto-prior is reliable most of the times and it was found to be reasonable, for speed reasons, to apply it to our sources. However, it sometimes results in extremely unlikely values, especially regarding the initial flux value, thus posing one hurdle more to the convergence of the algorithm. Practical considerations lead to define a rule for which, whenever $F^\mathrm{guess}_\lambda < F^\mathrm{True}_{\lambda,}\varepsilon$ the auto-prior 'loses' its reference and $R^\mathrm{guess}_e(\mathrm{pixel}) \sim R^\mathrm{True}_e(\mathrm{pixel})/\varepsilon$,where $F^\mathrm{True}_{\lambda}$ is the true flux and $\varepsilon$ a small non-negative number.
% All these considerations can lead to two issues:
% \begin{itemize}
%     \item Sources can be neglected by mistakenly assuming the that prior was a fair assumption while it was not.
%     \item Sources can be kept into the sample by assuming the prior was a fair assumption, but the measurement is biased.
% \end{itemize}
% In line of principle, if the fixed point is not far away in the chain with respect to the starting value the algorithm will attain the foreseen neighborhood of the fixed point. On the other hand, having one order of magnitude of uncertainty in the flux will easily pull the walkers far from the fixed point\footnote{Recall that we are trying to fit an exponential function.}, causing unreliable fits (if any). The latter reasoning places an estimate to $\varepsilon \approx 1/10$ and $R^\mathrm{guess}_e(\mathrm{pixel}) \sim N/2$,  where $N$ is the size of the image in pixels.\\
% These issues occur more often with faint or small sources, high background noise or in presence of unmasked companions (e.g. mergers).

% \subsubsection{Multi-band study}
% \label{multiband_section}
% In this case we did not apply the S/N threshold. We also included sources that would be difficult to fit with a single Sérsic profile, for example close pairs. We remark again that this does not considerably impact the consistency of the results. By running \texttt{pysersic} on the original sample of $109$ sources, there resulted $101$ successful morphological multi-band fits.
% The multi-band fitting was performed over the filters F200W, F277W, F356W, F444W, F150W, stacked altogether in this same order of listing. For the linear fit, \texttt{emcee} is used to benefit of an estimate of intrinsic scatter of the distribution and errors on the fitted parameters. Instead of visually inspecting the sources, we take the $80$th-percentile of the size distribution in F150W to avoid catastrophic outliers. The selected sources are matched across the remaining filters.
% % The first filter, in a fitting process, will be used to estimate the prior. F200W would be chosen as the prior reference because it is a half-way band that is blue enough to be very conservative.
% % It is robust in case of finding a large number of not-so-compact quiescent galaxies (contamination by star-forming galaxies). 
% %A few considerations need to be taken into account:
% % CEERS and PRIMER fields images have $0''.04$ per pixel at all bands, while GOOD-S and GOOD-N have $0''.02$ per pixel for F200W and F150W, while the others have $0''.04$ per pixel.
% % \texttt{pysersic} requires images with the same cutout size in pixels, yet we are producing cutouts at fixed size in arcsec, in particular $3''\times 3''$. This means that in order to create a sequence of images one needs to reduce the cutout size of the images with $0''.02$ per pixel. \\
% A single Sérsic profile fit with independent bands is performed for all sources. Across bands, we follow \citet{vanderwel, Ito_2024, kawinwanichakij2025} and use
% \begin{align}
%     \log \left[ \theta(\lambda_\mathrm{rest})\right] = \gamma_\theta\log\left(\frac{\lambda_\mathrm{rest}}{0.5\:\si{\mu m}}\right) + \log \left[ \theta(0.5\:\si{\mu m})\right] 
% \end{align}
% where $\theta = \{R_e, n\}$, and $0.5\:\mathrm{\mu m}$ is introduced to introduce a normalized common wavelength. Assuming that $\gamma_\theta = \gamma_\theta(M_\star)$, we also fit the following relation
% \begin{align}
%     \gamma_\theta(M_\star) = m_\theta\log\left(\frac{M_\star}{M_\odot}\right)+q_\theta
% \end{align}
% Finally, $\gamma_{R_e} = -0.22^{0.26}_{-0.55}$ and $\gamma_{n} = 0.12^{0.47}_{- 0.47}$ for the whole sample. The associated mass trends are
% \begin{align}
%     \gamma_{R_e}(M_\star) &= -0.03^{0.11}_{-0.10}\log\left(\frac{M_\star}{M_\odot}\right)+0.11^{1.10}_{-1.12}\\
%     \gamma_n(M_\star) &= 0.33^{0.18}_{-0.17}\log\left(\frac{M_\star}{M_\odot}\right)-3.32^{1.85}_{-1.92}
% \end{align}
% and the intrinsic scatter is, respectively $\sigma_{R_e} = 0.23^{0.04}_{-0.03}$, $\sigma_n = 0.39^{0.06}_{-0.05}$. In Fig. \ref{fig:slopes_double} one can see the result of the fits.
% \begin{figure*}
%     \centering
%     \includegraphics[width=1\linewidth]{Pictures/slopes_double.pdf}
%     \caption{We avoid specifying $R_e$ in kpc and the normalization at $0.5\:\mathrm{\mu m}$ on the axes to reduce clutter. The blue area bounds the 68\% of the fitting lines from the posterior. In black the best fit line from this work. Within $1\sigma$, it is found a good agreement with \citet{Ito_2024} and the line from \citet{Kawinwanichakij_2021} crosses our point. However, their gradient is steeper by a factor $\approx 6.6$.}
%     \label{fig:slopes_double}
% \end{figure*}
% % Some sources that in the first step did not turn out with {\it invalid loc parameters} now they did, and remarkably sources \#24 and \#69 in F200W\footnote{Complete list of fitted sources is in the Appendix.}
% % \begin{itemize}
% %     \item \#69 : 150.18389265111327, 2.402638189449066 
% %     \item \#24 : 53.08736856260846, -27.840000019118357
% % \end{itemize}
% % were also considered a bad fit {\it after} running \texttt{emcee} in the first step (see below) yet they did yield an acceptable fit after running \texttt{pysersic}. \\
% % A {\it bad fit after running} \texttt{emcee} means that, despite a \textbf{successful morphological fitting}, the result was unreliable. This is usually given by very high values of radius and it is most likely due to some obstacle in the fitting process. These sources would likely appear as catastrophic outliers in the sample and therefore be removed. This approach is applied to mergers (or close, unresolved pairs) and very weak sources. For this multi-band approach a manual prior setting is attempted. Eventually, in this work no merger was found that could sensibly be corrected for, thus all unresolved pairs were removed from the sample. This illustrates how the auto-prior can sometimes fail.
% % \begin{figure*}
% %      \centering
% %      \begin{subfigure}[b]{0.9\textwidth}
% %          \centering
% %          \includegraphics[width=\textwidth]{Pictures/ceers-full_214.8956134727243_52.8564979354411.pdf}
% %          \caption{Source \#5. This is a case where the gradient is non-increasing (on average) in radius. The Sérsic index peaks at F444W and the ellipticity is stable. Despite the shape does not change considerably, this is a source very concentrated and bulgy at long wavelength.}
% %          \label{fig:ceers_good}
% %      \end{subfigure}
% %      \begin{subfigure}[b]{0.9\textwidth}
% %          \centering
% %          \includegraphics[width=\textwidth]{Pictures/gdn_189.23466874209103_62.22270179467501.pdf}
% %          \caption{Source \#89. In this case, the Sérsic index has an opposite trend, being very bulgy at low wavelength, becoming more and more elliptical at longer wavelength with decreasing radius.}
% %          \label{fig:gdn_bad}
% %      \end{subfigure}
% %         \caption{}
% %         \label{fig:multiband_example}
% % \end{figure*}
% % }
% % Even though there could be a smooth transition between a $n$th-degree polynomial $P_n(\lambda)$ and a $m$th-degree polynomial $Q_m(\lambda)$, $m < n$, it is clear that in Figure \ref{fig:gdn_bad} a straight line would have suited much better in the $n$ and $1-q$ panels. 
% % In this case the issue arises also from the fact that the sample points are very close to the limiting values of the codomain, which are, again, prior dependent. 
% % This might lead to a difficult convergence of the algorithm.\\
% % Another phenomenon that might happen is the dependence of the object's properties on the waveband. In this case, a particular source is not detected in some bluer filter whilst it is in a redder one, therefore carrying a mismatch in the compound fitting approach. It happens to have contaminants that are not masked sometimes, because the centering might have failed to give any of them a larger weight or they are simply identified as the same source. In these two latter cases refitting is performed for each band. 
% % Finally, 29 galaxies are found with an unsatisfactory multi-band fit and only 9 are positively constrained out of those after re-examination. The others 20 do not improve even after refitting them with manually inputted prior, having used for GOOD-S and PRIMERs fields the filter F277W as the prior. In the mentioned fields, indeed, sources appeared to have a very bad detection, if any, at F200W and F150W. 
% % \tcr{It is expected that the older population of stars is close to the center of the galaxy, therefore a negative gradient in $R_e$ should be found \citep{Ito_2024, vanderwel, Buitrago_2008, kauffman2003}. Finally, the following conclusions can be drawn:
% % \begin{itemize}
% %     \item the gradients in $n$ have no clear trends, showing both negative and positive trends for increasing wavelength;
% %     \item The ellipticity $1 - q$ is often consistent with a constant trend within $1\sigma$, only seldom showing some gradient;
% %     \item The effective radius $R_e$, on the other hand, is almost always non-increasing or, at most, decreasing from a certain point upward in wavelengths.
% % \end{itemize}
% % This means that the radius is also increasing in some filters. In some cases, this might be due to an erroneous classification of the galaxy, i.e. the galaxy might be star-forming\footnote{UVJ selection is notoriously less constraining than any condition on the star formation rate (SFR), yet it is equivalent to some extent \citep{stevenson_2025}.}, or to the effect of dust diffused at large scales in the galaxy, consequently reddening it. This result also challenges the assumption of $B/T = 1$ for our sample. Notwithstanding, if the source is very weak or even non-detected at some wavelength, the code will attempt the fit, yielding a very low value of size(manual prior), therefore the radius will necessarily appear increasing. Moreover, if the stellar population has a relatively homogeneous distribution across the galaxy's spatial extent, it will appear quenched over a larger region. New-born stars are not necessarily disappeared, but they will appear mingled in the older population of stars.}



% \subsection{Fiducial model: independent bandwidths VS continuous parameter variation}
% \tcr{Introduce single Sérsic profile to set up the formal ground. Introduce IB and CPV and their significance for homogeneously drizzled fields. Explain why IB is chosen.}
Our analysis employed the single Sérsic profile to model all sources, comparing two approaches: independent-band (IB) fitting, where each bandwidth was modeled separately, and continuous parameter variation (CPV) fitting, which required a prior filter to constrain parameters across the remaining bands. For the CPV fit, gradient analysis was infeasible for the GOODS-N/S fields due to inhomogeneous drizzling across bands (see \autoref{data}), though it remained viable for PRIMER and CEERS. Only 33 of 75 sources\footnote{Selected from a sample of 101 sources without S/N thresholding or exclusion of mergers/close pairs.} exhibited a clear negative gradient trend—including cases where the trend was negative in LW filters but positive or constant in SW filters. This suggests a limited statistical impact of gradients. However, two key limitations emerged: 1) \texttt{pysersic}’s inability to handle cutouts with varying pixel scales (due to inhomogeneous drizzling), restricting gradient analysis to 5 of 7 fields, and 2) methodological challenges in aggregating individual gradients to infer a global trend, compounded by the bias introduced when fixing a single prior filter. The latter constraint was particularly restrictive given the sample’s heterogeneity, as many sources were poorly detected or missed entirely in bluer filters, yielding unreliable size estimates. These considerations motivated our adoption of the simpler IB fit, which avoided priors, accommodated all fields, and provided greater flexibility to exclude ill-detected SW features.



\subsubsection{The significance of gradients}
\label{multiband_section}
% We have seen that there are differences between the observations carried out with F200W and F444W (see Tab. \ref{zsplit_tab}). We now want to quantitatively assess the degree to which such differences vary across a sequence of filters. In this case, to maintain consistency by accounting the different sensitivity of the filters in detecting faint red, quiescent galaxies, we did not apply the S/N threshold. We also included sources that would be difficult to fit with a single Sérsic profile, for example close pairs. We remark here again that this does not considerably impact the consistency of the results. By running \texttt{pysersic} on the original sample of $109$ sources, there resulted $101$ successful morphological multi-band fits.
% The multi-band fitting was performed over the filters F150W, F200W, F277W, F356W, F444W. we used \texttt{emcee} to benefit of an estimate of the intrinsic scatter of the distribution and errors on the fitted parameters. Instead of visually inspecting the sources, we selected all sources within the $80$th-percentile in the size distribution in F150W to avoid catastrophic outliers. The selected sources were matched across the remaining filters.
%\tcr{To reshape}\\
% We observed systematic differences between the F200W and F444W measurements (Tab. \ref{tab:F200W_F444W_nospli} and \ref{zsplit_tab}).
To quantify how much the bandwidth affects the size estimate, we analyzed the full sample without applying an S/N threshold, ensuring consistency when accounting for the varying filter sensitivities to faint, red, quiescent galaxies. Sources that could be challenging to fit with a single Sérsic profile (e.g., close pairs) were retained. A single Sérsic profile fit with independent bands is performed for all sources. Running \texttt{pysersic} on the original sample of 109 sources yielded 101 successful multi-band morphological fits. The fits span the filters F150W, F200W, F277W, F356W, and F444W. To ensure a robust estimate for the intrinsic scatter and parameter uncertainties, we employed \texttt{emcee} for the fitting process. Rather than visual inspection, we mitigated outliers by selecting sources within the $80$th percentile of the F150W size distribution, then matched these across the remaining filters.

% The first filter, in a fitting process, will be used to estimate the prior. F200W would be chosen as the prior reference because it is a half-way band that is blue enough to be very conservative.
% It is robust in case of finding a large number of not-so-compact quiescent galaxies (contamination by star-forming galaxies). 
%A few considerations need to be taken into account:
% CEERS and PRIMER fields images have $0''.04$ per pixel at all bands, while GOOD-S and GOOD-N have $0''.02$ per pixel for F200W and F150W, while the others have $0''.04$ per pixel.
% \texttt{pysersic} requires images with the same cutout size in pixels, yet we are producing cutouts at fixed size in arcsec, in particular $3''\times 3''$. This means that in order to create a sequence of images one needs to reduce the cutout size of the images with $0''.02$ per pixel. \\



% \begin{figure*}
%     \centering
%     \begin{subfigure}[b]{0.45\textwidth}
%     \includegraphics[width=\textwidth]{Pictures/F200_fit+meas_Zsplitted.pdf}
%     \caption{}
%     \label{fig:F200_split}
%     \end{subfigure}
%     \begin{subfigure}{0.45\textwidth}
%     \centering
%     \includegraphics[width=\textwidth]{Pictures/F444_fit+meas_Zsplitted.pdf}
%     \caption{}
%     \label{fig:F444_split}
%     \end{subfigure}
%     \caption{\textbf{(a) above}. The high redshift sample shows a slope consistent with that of \citet{Ito_2024} within $1\sigma$ and the dispersion of data is clearly reduced with respect to Figure \ref{fig:allzradii}. Source by \citet{carnall2024} is within the intrinsic scatter. The meaning of the shaded areas is as above. \textbf{ (a) below} The line is flatter, more consistent with \citet{Ito_2024} in size at $M_\star = 5\times10^{10}M_\odot$. \textbf{ (b) above} Sizes of quiescent galaxies in F444W appear lining up with on a straight line much similar to \cite{kawinwanichakij2025}, with a slight shift in intercept towards smaller values. However, the best-fit in this is clearly consistent within the intrinsic scatter, also considering that \citet{kawinwanichakij2025} did not apply the redshift splitting. Source by \citet{deGraaff2024} aligns very well with our best-fit line. \textbf{(b) below} The slope flattens at lower redshift, indicating a milder change in size for a given mass range.}
% \end{figure*}



% In Figure \ref{fig:allzradii} one can see the result of the fit relative to the classes of samples F200W and F444W for all $z$.
% \begin{figure*}
%     \centering
%     \includegraphics[width=\textwidth]{Pictures/F200W+F444W_fit+meas.pdf}
%     \caption{\textbf{Left} Best-fit size-mass relation (black continuous line) of the samples observed in F200W. Dashed line corresponds to the fit for F444W. The smaller blue-colored area is the area obtained by taking all those lines of the chain which formed the 68\% of the results around the median value. The larger blue-colored area represents the intrinsic scatter. It can be seen a large intrinsic scatter, likely due to having fitted all redshift bins, including different populations of quiescent galaxies. Our result is consistent with \citet{Ito_2024}. \textbf{Right} Same pattern as before, one notices that sizes in F444W grow at roughly the same pace as in F200W. Even in this case, there is not a large displacement with respect to \citet{kawinwanichakij2025}, thus having quite consistent results.} 
%         \label{fig:allzradii}
% \end{figure*}
% \begin{figure*}
%      \centering
%      \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{Pictures/F200_fit+meas.pdf}
%          \caption{}
%          \label{fig:F200allz}
%      \end{subfigure}
%      \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{Pictures/F444_fit+meas.pdf}
%          \caption{}
%          \label{fig:F444allz}
%      \end{subfigure}
%         \caption{\textbf{(a)} Best-fit size-mass relation (black continuous line) of the samples observed in F200W. Dashed line corresponds to the fit for F444W. The smaller blue-colored area is the area obtained by taking all those lines of the chain which formed the 68\% of the results around the median value. The larger blue-colored area represents the intrinsic scatter. It can be seen a large intrinsic scatter, likely due to having fitted all redshift bins, including different populations of quiescent galaxies. Our result is consistent with \citet{Ito_2024}. \textbf{(b)} Same pattern as before, one notices that sizes in F444W grows more rapidly as a function of mass with respect to those measured in F200W. Even in this case, there is not a large displacement with respect to \citet{kawinwanichakij2025}, thus having quite consistent results.} 
%         \label{fig:allzradii}
% \end{figure*}



% \subsubsection{Discussion of the results for single Sérsic profile}
% The scatter seems to shrink at increasing mass, having less points outside the intrinsic scatter area in Fig. \ref{fig:F200+F444_split}. This might be due to having a lower number of measurements, therefore not accounting for the whole picture at higher masses\footnote{Our sample is mass-complete. On the other hand, we applied SED selection after the mass-cut, therefore high-mass sources that were either misclassified or with insufficient red-end coverage could be discarded.}. However, it can also be the expression of an actual trend, representative of the population's characteristics. Let us notice that for $z \leq 3.5$ the slope in the two filters differs by $10\%$, but the size at $5\times10^{10}M_\odot$ differs by a factor of $\approx 2$. This indicates that no much difference in the evolution rate is present across filters but the gradient is yet again negative. As it can been seen in Tab. \ref{zsplit_tab} dispersion decreases for increasing redshift, up to $\approx 13\%$ in F444W.
% % Not sure about remarking anything on the shrinking of scatter with mass, as it is not easily probe
% % This effect produces a converging 'conical' shape from $\log (M_\star/M_\odot)\sim 10.6$ to $\sim 11.3$. The pattern is more easily seen in F200W. 
% For $z > 3.5$ (see Fig. \ref{fig:F200+F444_split}) the scatter is systematically smaller, with a number of measurements equal to the low-redshift bin and only one source outside the intrinsic scatter area beyond mass $\approx 10.7$. \\ At high redshift size growth is faster than at lower redshift (See Tab. \ref{zsplit_tab}), testifying a high accretion efficiency at earlier epochs. Moreover, galaxies at higher redshift show a more compact structure at a given mass by a factor $\sim 1.77$ in F444W and $\sim 2.5$ in F200W with respect to lower redshift. The universe at that time was denser and this seems to be inherited by the galaxies synchronously formed along with a faster growth of the radius as a function of mass. In two given volume shells $\partial\mathcal{V}(\left[z_0, z_1\right])$, $\partial\mathcal{V}([z^\prime_0, z^\prime_1])$ with $z_i < z_i^\prime$, $i = 1, 2$, if $\Delta \log(R)/\Delta \log(M_\star/M_\odot)$ is lower in $\partial\mathcal{V}(\left[z_0, z_1\right])$ it means that there is a homogenization of size in the galactic population within a given mass range as time goes on. This is also in agreement with \citet{hamadouche_2025}.
% \begin{figure*}
%      \centering
%      % \begin{subfigure}[b]{0.45\textwidth}
%      %     \centering
%      %     \includegraphics[width=\textwidth]{Pictures/F200_fit+meas-redshift_dep.pdf}
%      %     \caption{}
%      %     \label{fig:z_dep_med}
%      % \end{subfigure}
%      % \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=0.7\textwidth]{Pictures/fit+meas-redshift_dep_all.pdf}
%          % \caption{}
%      % \end{subfigure}
%         % \caption{\textbf{(a)} Median sizes in the size versus redshift diagram. Within $1\sigma$, our value in F200W is consistent with that obtained by \cite{Ito_2024}. \textbf{(b)}
%         \caption{We plot the median for the whole redshift sample alongside the median in the $z$-binned samples. It can clearly be seen a negative gradient at increasing redshift. The slope for increasing redshift appears steeper than that represented by the best-fit lines obtained in previous literature. The median values are always consistent with at least one of these best fit lines, as well as with \cite{Ito_2024} median points within $1\sigma$. One can see that \cite{vanderwel} best-fit in $R(H(z))$ is the one that best describes our data at lower redshift.} 
%        \label{fig:z_dep_all}
% \end{figure*}
% Something to be noticed is the presence of some large galaxies with $R_e \sim 1-2.5\:\mathrm{kpc}$, affecting both slope and magnitude of the best-fit line. These sources show mostly good residuals with simple single-Sérsic profiles, small errorbars and a finely constrained photometric redshift. It has been found that some sources, even at higher redshift can be large and relatively low-mass \citep{baker2025d}, as it also happens in our sample.
% % , indicating potential dormant galaxies that could turn on in a later moment.
% On the other hand, our selection method does not include any further constrain on contaminants like AGN, Dusty Star Forming Galaxies(DSFG) and robust redshift selection, all details that can also prove essentials \citep{stevenson_2025} for a fair mass-size relation. It is noticed that $\#64$ and $\#69$ have unmasked contaminants in F444W. Multi-source refitting is performed and a size reduction of $\approx 14\%$ is obtained. Since the full sample has a median error of $2.6\%$, the contaminants did affect the fitting inconsistently with respect to the total population. On the other hand, the sizes remain large. Source $\#69$ remains outside of the intrinsic scatter region, while $\#64$ enters this region, still by a factor $\approx 1.2$ larger than the median at its corresponding mass. In Figure \ref{fig:z_dep_all} we report the size-redshift relation obtained in this work and compare it with results obtained in the literature. It can be seen that our results in F200W are quite consistent with the best-fit lines traced for the bandwidth-normalized radius at $0.5\:\si{\mu m}$ in \citet{vanderwel} and \citet{Straatman_2015}. This is motivated by the fact that at $z \sim 3-4$ one has rest-frame wavelength $\lambda \sim 0.4-0.5 \:\si{\mu m}$. It appears that the median values obtained actually suggest a steeper gradient than deducible from the best-fit lines. Error bars on the y-axis are computed with the uncertainty on $\log A$ derived from the best-fit values in Tab. \ref{zsplit_tab} while the uncertainty on the x-axis are computed with the 16-84th-percentiles of the redshift bins.
% \subsubsection{Multi-band study}
% \label{multiband_section}
% % We have seen that there are differences between the observations carried out with F200W and F444W (see Tab. \ref{zsplit_tab}). We now want to quantitatively assess the degree to which such differences vary across a sequence of filters. In this case, to maintain consistency by accounting the different sensitivity of the filters in detecting faint red, quiescent galaxies, we did not apply the S/N threshold. We also included sources that would be difficult to fit with a single Sérsic profile, for example close pairs. We remark here again that this does not considerably impact the consistency of the results. By running \texttt{pysersic} on the original sample of $109$ sources, there resulted $101$ successful morphological multi-band fits.
% % The multi-band fitting was performed over the filters F150W, F200W, F277W, F356W, F444W. we used \texttt{emcee} to benefit of an estimate of the intrinsic scatter of the distribution and errors on the fitted parameters. Instead of visually inspecting the sources, we selected all sources within the $80$th-percentile in the size distribution in F150W to avoid catastrophic outliers. The selected sources were matched across the remaining filters.
% We observed systematic differences between the F200W and F444W measurements (Tab. \ref{tab:F200W_F444W_nospli} and \ref{zsplit_tab}). To quantify how these differences vary across the filter sequence, we analyzed the full sample without applying an S/N threshold, ensuring consistency when accounting for the varying filter sensitivities to faint, red, quiescent galaxies. Sources challenging to fit with a single Sérsic profile (e.g., close pairs) were retained, though as previously noted, their inclusion does not significantly affect the results. A single Sérsic profile fit with independent bands is performed for all sources. Running \texttt{pysersic} on the original sample of 109 sources yielded 101 successful multi-band morphological fits. The fits span the filters F150W, F200W, F277W, F356W, and F444W. To robustly estimate the intrinsic scatter and parameter uncertainties, we employed \texttt{emcee} for the fitting process. Rather than visual inspection, we mitigated outliers by selecting sources within the $80$th percentile of the F150W size distribution, then matched these across the remaining filters.

% % The first filter, in a fitting process, will be used to estimate the prior. F200W would be chosen as the prior reference because it is a half-way band that is blue enough to be very conservative.
% % It is robust in case of finding a large number of not-so-compact quiescent galaxies (contamination by star-forming galaxies). 
% %A few considerations need to be taken into account:
% % CEERS and PRIMER fields images have $0''.04$ per pixel at all bands, while GOOD-S and GOOD-N have $0''.02$ per pixel for F200W and F150W, while the others have $0''.04$ per pixel.
% % \texttt{pysersic} requires images with the same cutout size in pixels, yet we are producing cutouts at fixed size in arcsec, in particular $3''\times 3''$. This means that in order to create a sequence of images one needs to reduce the cutout size of the images with $0''.02$ per pixel. \\
% Across bands, we follow \citet{vanderwel, Ito_2024, kawinwanichakij2025} and use
% \begin{align}
%     \log \left[ \theta(\lambda_\mathrm{rest})\right] = \gamma_\theta\log\left(\frac{\lambda_\mathrm{rest}}{0.5\:\si{\mu m}}\right) + \log \left[ \theta(0.5\:\si{\mu m})\right] 
% \end{align}
% where $\theta = \{R_e, n\}$, and $0.5\:\mathrm{\mu m}$ is introduced to introduce a normalized common wavelength. Assuming that $\gamma_\theta = \gamma_\theta(M_\star)$, we also fit the following relation
% \begin{align}
%     \gamma_\theta(M_\star) = m_\theta\log\left(\frac{M_\star}{M_\odot}\right)+q_\theta
% \end{align}
% Finally, $\gamma_{R_e} = -0.22^{0.26}_{-0.55}$ and $\gamma_{n} = 0.12^{0.47}_{- 0.47}$ for the whole sample. The associated mass trends are
% \begin{align}
%     \gamma_{R_e}(M_\star) &= -0.03^{0.11}_{-0.10}\log\left(\frac{M_\star}{M_\odot}\right)+0.11^{1.10}_{-1.12}\\
%     \gamma_n(M_\star) &= 0.33^{0.18}_{-0.17}\log\left(\frac{M_\star}{M_\odot}\right)-3.32^{1.85}_{-1.92}
% \end{align}
% and the intrinsic scatter is, respectively $\sigma_{R_e} = 0.23^{0.04}_{-0.03}$, $\sigma_n = 0.39^{0.06}_{-0.05}$. In Fig. \ref{fig:slopes_double} one can see the result of the fits.
% \begin{figure*}
%     \centering
%     \includegraphics[width=1\linewidth]{Pictures/slopes_double.pdf}
%     \caption{We avoid specifying $R_e$ in kpc and the normalization at $0.5\:\mathrm{\mu m}$ on the axes to reduce clutter. The blue area bounds the 68\% of the fitting lines from the chain. In black the best fit line from this work. Within $1\sigma$, it is found a good agreement with \citet{Ito_2024} and the line from \citet{Kawinwanichakij_2021} crosses our point. However, their gradient is steeper by a factor $\approx 6.6$.}
%     \label{fig:slopes_double}
% \end{figure*}
% % Some sources that in the first step did not turn out with {\it invalid loc parameters} now they did, and remarkably sources \#24 and \#69 in F200W\footnote{Complete list of fitted sources is in the Appendix.}
% % \begin{itemize}
% %     \item \#69 : 150.18389265111327, 2.402638189449066 
% %     \item \#24 : 53.08736856260846, -27.840000019118357
% % \end{itemize}
% % were also considered a bad fit {\it after} running \texttt{emcee} in the first step (see below) yet they did yield an acceptable fit after running \texttt{pysersic}. \\
% % A {\it bad fit after running} \texttt{emcee} means that, despite a \textbf{successful morphological fitting}, the result was unreliable. This is usually given by very high values of radius and it is most likely due to some obstacle in the fitting process. These sources would likely appear as catastrophic outliers in the sample and therefore be removed. This approach is applied to mergers (or close, unresolved pairs) and very weak sources. For this multi-band approach a manual prior setting is attempted. Eventually, in this work no merger was found that could sensibly be corrected for, thus all unresolved pairs were removed from the sample. This illustrates how the auto-prior can sometimes fail.
% % \begin{figure*}
% %      \centering
% %      \begin{subfigure}[b]{0.9\textwidth}
% %          \centering
% %          \includegraphics[width=\textwidth]{Pictures/ceers-full_214.8956134727243_52.8564979354411.pdf}
% %          \caption{Source \#5. This is a case where the gradient is non-increasing (on average) in radius. The Sérsic index peaks at F444W and the ellipticity is stable. Despite the shape does not change considerably, this is a source very concentrated and bulgy at long wavelength.}
% %          \label{fig:ceers_good}
% %      \end{subfigure}
% %      \begin{subfigure}[b]{0.9\textwidth}
% %          \centering
% %          \includegraphics[width=\textwidth]{Pictures/gdn_189.23466874209103_62.22270179467501.pdf}
% %          \caption{Source \#89. In this case, the Sérsic index has an opposite trend, being very bulgy at low wavelength, becoming more and more elliptical at longer wavelength with decreasing radius.}
% %          \label{fig:gdn_bad}
% %      \end{subfigure}
% %         \caption{}
% %         \label{fig:multiband_example}
% % \end{figure*}
% % }
% % Even though there could be a smooth transition between a $n$th-degree polynomial $P_n(\lambda)$ and a $m$th-degree polynomial $Q_m(\lambda)$, $m < n$, it is clear that in Figure \ref{fig:gdn_bad} a straight line would have suited much better in the $n$ and $1-q$ panels. 
% % In this case the issue arises also from the fact that the sample points are very close to the limiting values of the codomain, which are, again, prior dependent. 
% % This might lead to a difficult convergence of the algorithm.\\
% % Another phenomenon that might happen is the dependence of the object's properties on the waveband. In this case, a particular source is not detected in some bluer filter whilst it is in a redder one, therefore carrying a mismatch in the compound fitting approach. It happens to have contaminants that are not masked sometimes, because the centering might have failed to give any of them a larger weight or they are simply identified as the same source. In these two latter cases refitting is performed for each band. 
% % Finally, 29 galaxies are found with an unsatisfactory multi-band fit and only 9 are positively constrained out of those after re-examination. The others 20 do not improve even after refitting them with manually inputted prior, having used for GOOD-S and PRIMERs fields the filter F277W as the prior. In the mentioned fields, indeed, sources appeared to have a very bad detection, if any, at F200W and F150W. 
% % \tcr{It is expected that the older population of stars is close to the center of the galaxy, therefore a negative gradient in $R_e$ should be found \citep{Ito_2024, vanderwel, Buitrago_2008, kauffman2003}. Finally, the following conclusions can be drawn:
% % \begin{itemize}
% %     \item the gradients in $n$ have no clear trends, showing both negative and positive trends for increasing wavelength;
% %     \item The ellipticity $1 - q$ is often consistent with a constant trend within $1\sigma$, only seldom showing some gradient;
% %     \item The effective radius $R_e$, on the other hand, is almost always non-increasing or, at most, decreasing from a certain point upward in wavelengths.
% % \end{itemize}
% % This means that the radius is also increasing in some filters. In some cases, this might be due to an erroneous classification of the galaxy, i.e. the galaxy might be star-forming\footnote{UVJ selection is notoriously less constraining than any condition on the star formation rate (SFR), yet it is equivalent to some extent \citep{stevenson_2025}.}, or to the effect of dust diffused at large scales in the galaxy, consequently reddening it. This result also challenges the assumption of $B/T = 1$ for our sample. Notwithstanding, if the source is very weak or even non-detected at some wavelength, the code will attempt the fit, yielding a very low value of size(manual prior), therefore the radius will necessarily appear increasing. Moreover, if the stellar population has a relatively homogeneous distribution across the galaxy's spatial extent, it will appear quenched over a larger region. New-born stars are not necessarily disappeared, but they will appear mingled in the older population of stars.}



\subsubsection{Discussion of the results for single Sérsic profile}
By looking at Fig. \ref{fig:F200+F444_split}, the number of points inside the intrinsic area decreases at increasing mass, thus the scatter around the median seems to mildly shrink at increasing mass. 
%It is to be noticed that since the mass cut was applied to the sample before visual inspection of the SEDs, it is possible that some sources at higher mass, thus red, faint and compact have been discarded because of low quality of the photometric spectrum. However, 
This can be the expression of an underlying trend, representative of the galaxy population's characteristics. Let us notice that for $z \leq 3.5$ the slope in the two filters differs by $\approx 10\%$, but the size at $5\times10^{10}M_\odot$ differs by a factor of $\approx 2$. This indicates that no much difference in the evolution rate is present across filters but the gradient is clearly negative. As it can been seen in Tab. \ref{zsplit_tab}, dispersion decreases for increasing redshift to $\approx 13\%$ of difference in F444W.
% Not sure about remarking anything on the shrinking of scatter with mass, as it is not easily probe
% This effect produces a converging 'conical' shape from $\log (M_\star/M_\odot)\sim 10.6$ to $\sim 11.3$. The pattern is more easily seen in F200W. 
For $z > 3.5$ (see Fig. \ref{fig:F200+F444_split}) the scatter is systematically smaller. \\ At high redshift the size growth is faster than at lower redshift (See Tab. \ref{zsplit_tab}), testifying a high accretion efficiency at earlier epochs. Moreover, galaxies at higher redshift show a more compact structure at a given mass by a factor $\sim 1.77$ in F444W and $\sim 2.5$ in F200W with respect to lower redshift. The universe was denser the earlier the epoch under consideration and this seems to be inherited by the galaxies' evolution rate. The galaxies who synchronously formed at earlier epochs experienced a faster size growth as a function of mass. In two given volume shells $\partial\mathcal{V}(\left[z_0, z_1\right])$, $\partial\mathcal{V}([z^\prime_0, z^\prime_1])$ with $z_i < z_i^\prime$, $i = 1, 2$, if $\Delta \log(R)/\Delta \log(M_\star/M_\odot)$ is lower in $\partial\mathcal{V}(\left[z_0, z_1\right])$ it means that there is a homogenization of size in the galactic population within a given mass range as time goes on. This is also in agreement with \citet{hamadouche_2025}.
\begin{figure*}
     \centering
     % \begin{subfigure}[b]{0.45\textwidth}
     %     \centering
     %     \includegraphics[width=\textwidth]{Pictures/F200_fit+meas-redshift_dep.pdf}
     %     \caption{}
     %     \label{fig:z_dep_med}
     % \end{subfigure}
     % \begin{subfigure}[b]{0.45\textwidth}
         \centering
         \includegraphics[width=0.7\textwidth]{Pictures/fit+meas-redshift_dep_all.pdf}
         % \caption{}
     % \end{subfigure}
        % \caption{\textbf{(a)} Median sizes in the size versus redshift diagram. Within $1\sigma$, our value in F200W is consistent with that obtained by \cite{Ito_2024}. \textbf{(b)}
        \caption{We plot the median for the sample with no split in redshift alongside the median in the $z$-binned samples. It can clearly be seen a negative gradient at increasing redshift. The slope for increasing redshift appears steeper than that represented by the best-fit lines obtained in previous literature. The median values are always consistent with at least one of these best fit lines, as well as with the median points by \cite{Ito_2024} within $1\sigma$.} 
       \label{fig:z_dep_all}
\end{figure*}
It is interesting the presence of some large galaxies with $R_e \sim 1-2.5\:\mathrm{kpc}$, affecting both slope and magnitude of the best-fit line. These sources show mostly good residuals with simple single-Sérsic profiles, small errorbars and a finely constrained photometric redshift. It has been found that some quiescent galaxies, even at higher redshift can be large and relatively low-mass as it also happens in our sample. An example of such galaxies can be found in \citep{baker2025d}, whose galaxies are spectroscopically confirmed quiescent galaxies.
% , indicating potential dormant galaxies that could turn on in a later moment.
However, our selection method does not account for the presence AGN, Dusty Star Forming Galaxies (DSFG) and robust redshift selection, all details that can also prove essentials \citep{stevenson_2025} for a consistent selection and robust mass-size relation. It is noticed that $\#64$ and $\#69$ have unmasked contaminants in F444W. Multi-source refitting is performed and a size reduction of $\approx 14\%$ is obtained. Since the full sample has a median error on size of $\approx 2.6\%$, the contaminants did affect the fitting inconsistently with respect to the total population. On the other hand, the sizes remain large even after multi-source fit, therefore. Indeed, source $\#69$ remains outside of the intrinsic scatter region, while $\#64$ enters this region, still by a factor $\approx 1.2$ larger than the median at its corresponding mass. In Figure \ref{fig:z_dep_all} we report the size-redshift relation obtained in this work and compare it with results obtained in the literature. It can be seen that our results in F200W are quite consistent with the best-fit lines traced for the bandwidth-normalized radius at $0.5\:\si{\mu m}$ in \citet{vanderwel} and \citet{Straatman_2015}. This is motivated by the fact that at $z \sim 3-4$ one has rest-frame wavelength $\lambda \sim 0.4-0.5 \:\si{\mu m}$. It appears that the median values obtained actually suggest a steeper gradient than deducible from the best-fit lines. Error bars on the y-axis are computed with the uncertainty on $\log A$ derived from the best-fit values in Tab. \ref{zsplit_tab} while the uncertainty on the x-axis are computed with the 16-84th-percentiles of the redshift bins.
